Search for new phenomena in events containing a same-flavour opposite-sign dilepton pair, jets, and large missing transverse momentum in $\sqrt{s}=13$ TeV pp collisions with the ATLAS detector

Two searches for new phenomena in final states containing a same-flavour opposite-lepton (electron or muon) pair, jets, and large missing transverse momentum are presented. These searches make use of proton--proton collision data, collected during 2015 and 2016 at a centre-of-mass energy $\sqrt{s}=13$ TeV by the ATLAS detector at the Large Hadron Collider, which correspond to an integrated luminosity of 14.7 fb$^{-1}$. Both searches target the pair production of supersymmetric particles, squarks or gluinos, which decay to final states containing a same-flavour opposite-sign lepton pair via one of two mechanisms: a leptonically decaying Z boson in the final state, leading to a peak in the dilepton invariant-mass distribution around the Z boson mass; and decays of neutralinos (e.g. $\tilde{\chi}_2^0 \rightarrow \ell^+\ell^- \tilde{\chi}_1^0$), yielding a kinematic endpoint in the dilepton invariant-mass spectrum. The data are found to be consistent with the Standard Model expectation. Results are interpreted in simplified models of gluino-pair (squark-pair) production, and provide sensitivity to gluinos (squarks) with masses as large as 1.70 TeV (980 GeV).

==> Metadata.txt <==
Title: Search for new phenomena in events containing a same-flavour opposite-sign dilepton pair, jets, and large missing transverse momentum in $\sqrt{s}=13$ TeV pp collisions with the ATLAS detector

Title: Search for new phenomena in events containing a same-flavour opposite-sign dilepton pair, jets, and large missing transverse momentum in &radic;s=13 TeV pp collisions with the ATLAS detector

Abstract: Two searches for new phenomena in final states containing a same-flavour opposite-lepton (electron or muon) pair,
jets, and large missing transverse momentum are presented.
These searches make use of proton--proton collision data, collected during 2015 and 2016 at a centre-of-mass energy $\sqrt{s}=13$ TeV by the ATLAS detector
at the Large Hadron Collider, which correspond to an integrated luminosity of 14.7 fb$^{-1}$.
Both searches target the pair production of supersymmetric particles, squarks or gluinos, which decay to final states containing a same-flavour opposite-sign lepton
pair via one of two mechanisms: a leptonically decaying Z boson in the final state,
leading to a peak in the dilepton invariant-mass distribution around the Z boson mass;
and decays of neutralinos (e.g. $\tilde{\chi}_2^0 \rightarrow \ell^+\ell^- \tilde{\chi}_1^0$),
yielding a kinematic endpoint in the dilepton invariant-mass spectrum.
The data are found to be consistent with the Standard Model expectation.
Results are interpreted in simplified models of gluino-pair (squark-pair) production, and
provide sensitivity to gluinos (squarks) with masses as large as 1.70 TeV (980 GeV).

Abstract: Two searches for new phenomena in final states containing a same-flavour opposite-lepton (electron or muon) pair,
jets, and large missing transverse momentum are presented.
These searches make use of proton--proton collision data, collected during 2015 and 2016 at a centre-of-mass energy &radic;s=13 TeV by the ATLAS detector
at the Large Hadron Collider, which correspond to an integrated luminosity of 14.7 fb<sup>-1</sup>.
Both searches target the pair production of supersymmetric particles, squarks or gluinos, which decay to final states containing a same-flavour opposite-sign lepton
pair via one of two mechanisms: a leptonically decaying Z boson in the final state,
leading to a peak in the dilepton invariant-mass distribution around the Z boson mass;
and decays of neutralinos (e.g. &chi;<sub>2<\sub><sup>0<\sup> &rarr; l<sup>+<\sup>l<sup>-<\sup> &chi;<sub>1<\sub><sup>0<\sup>),
yielding a kinematic endpoint in the dilepton invariant-mass spectrum.
The data are found to be consistent with the Standard Model expectation.
Results are interpreted in simplified models of gluino-pair (squark-pair) production, and
provide sensitivity to gluinos (squarks) with masses as large as 1.70 TeV (980 GeV).

Comments: 63 pages in total, author list starting page 47, 15 figures, 11 tables, submitted to EPJC. All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2016-05

CERN-PH-2016-260

